Fast Back-Projection for Non-Line of Sight Reconstruction

Recent works have demonstrated non-line of sight (NLOS) reconstruction by using the time-resolved signal frommultiply scattered light. These works combine ultrafast imaging systems with computation, which back-projects the recorded space-time signal to build a probabilistic map of the hidden geometry. Unfortunately, this computation is slow, becoming a bottleneck as the imaging technology improves. In this work, we propose a new back-projection technique for NLOS reconstruction, which is up to a thousand times faster than previous work, with almost no quality loss. We base on the observation that the hidden geometry probability map can be built as the intersection of the three-bounce space-time manifolds defined by the light illuminating the hidden geometry and the visible point receiving the scattered light from such hidden geometry. This allows us to pose the reconstruction of the hidden geometry as the voxelization of these space-time manifolds, which has lower theoretic complexity and is easily implementable in the GPU. We demonstrate the efficiency and quality of our technique compared against previous methods in both captured and synthetic data

==> LOW_44.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LOW_44.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LOW_44.pdf}}%
    \put(0.38351551,0.04793948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7.54s}}}%
  \end{picture}%
\endgroup%


==> VERYHIGH_41088.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'VERYHIGH_41088.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{VERYHIGH_41088.pdf}}%
    \put(0.36596411,0.04793948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{43.87s}}}%
  \end{picture}%
\endgroup%


==> dimensionTimes_log_ht.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dimensionTimes_log_ht.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{313.89207458bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95362784)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dimensionTimes_log_ht.pdf}}%
    \put(0.40361398,0.00042001){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Dimension size}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dimensionTimes_log_ht.pdf}}%
    \put(0.10052174,0.04319523){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0100200300400500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dimensionTimes_log_ht.pdf}}%
    \put(0.02565525,0.40597915){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Time in seg}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dimensionTimes_log_ht.pdf}}%
    \put(0.04556655,0.0702746){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^0$}}}%
    \put(0.08140689,0.08461073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.04556655,0.2064679){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^1$}}}%
    \put(0.04556655,0.34266121){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^2$}}}%
    \put(0.04556655,0.47885451){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^3$}}}%
    \put(0.04556655,0.61743717){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^4$}}}%
    \put(0.04556655,0.75363048){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^5$}}}%
    \put(0.04556655,0.88982378){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{$10^6$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{dimensionTimes_log_ht.pdf}}%
    \put(0.08456354,0.92797259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{T}\textbf{i}\textbf{m}\textbf{e}\textbf{ }\textbf{o}\textbf{v}\textbf{e}\textbf{r}\textbf{ }\textbf{r}\textbf{e}\textbf{c}\textbf{o}\textbf{n}\textbf{s}\textbf{t}\textbf{r}\textbf{u}\textbf{c}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\textbf{ }\textbf{d}\textbf{i}\textbf{m}\textbf{e}\textbf{n}\textbf{s}\textbf{i}\textbf{o}\textbf{n}\textbf{s}\textbf{ }\textbf{-}\textbf{ }\textbf{N}\textbf{o}\textbf{r}\textbf{m}\textbf{a}\textbf{l}\textbf{ }\textbf{s}\textbf{c}\textbf{e}\textbf{n}\textbf{e}}}}%
  \end{picture}%
\endgroup%

